Using Graphs of Classifiers to Impose Declarative Constraints on Semi-supervised Learning

We propose a general approach to modeling semi-supervised learning (SSL) algorithms. Specifically, we present a declarative language for modeling both traditional supervised classification tasks and many SSL heuristics, including both well-known heuristics such as co-training and novel domain-specific heuristics. In addition to representing individual SSL heuristics, we show that multiple heuristics can be automatically combined using Bayesian optimization methods. We experiment with two classes of tasks, link-based text classification and relation extraction. We show modest improvements on well-studied link-based classification benchmarks, and state-of-the-art results on relation-extraction tasks for two realistic domains.

==> outline.txt <==
Modeling SSL methods with graphs of classifiers

ABSTRACT. SSL methods introduce constraints about the classifier's
performance, usually conditions that hold at observed but unlabeled
points. (Eg, smoothness, low entropy).  We make three contributions

 - a general approach to modeling such constraints by specifying
   desired behavior in a graph of classifiers;

 - a declarative language for specifying models, and a graphical
   plate language the models

 - an approach to jointly optimizing empirical loss of the classifer
   and degree to which the desired behavior is observer, based 
   on deep learning methods
   
INTRODUCTION.  

Recap abstract. Give example - SL and "entropy-regularization".

Example 1. Supervised learning.

  predict(X,Y) :- pick(Y),classify(X,Y)
  classify(X,Y) :- { f(W,Y):hasWord(X,) }

Example 2. Low-entropy predictions on unlabeled points.

  mutexFailure(X) :- 
    pickMutex(Y1,Y2),classify(X,Y1),classify(X,Y2).

APPROACH.

Summarize ProPPR and give details for Examples 1-2.

Example 3a, 3b. Smoothness

  smoothnessFailure(X) :-
    pickMutex(Y1,Y2),classify(X,Y1),
    nearby(X,X2),classify(X2,Y2).

  smoothnessConstraint(X) :-
    predict(X,Y),nearby(X,X2),classify(X2,Y)

Example 4. Distant training. belief(E,Y) means
  E is in class Y, supportedBy(E,X) means X 
  matches E.  For each belief
  
  atLeastOne(E,Y) :- supportedBy(E,X), classify(X,Y).


  


  

